Communication-Efficient and Privacy-Preserving Feature-based Federated Transfer Learning

Federated learning has attracted growing interest as it preserves the clients' privacy. As a variant of federated learning, federated transfer learning utilizes the knowledge from similar tasks and thus has also been intensively studied. However, due to the limited radio spectrum, the communication efficiency of federated learning via wireless links is critical since some tasks may require thousands of Terabytes of uplink payload. In order to improve the communication efficiency, we in this paper propose the feature-based federated transfer learning as an innovative approach to reduce the uplink payload by more than five orders of magnitude compared to that of existing approaches. We first introduce the system design in which the extracted features and outputs are uploaded instead of parameter updates, and then determine the required payload with this approach and provide comparisons with the existing approaches. Subsequently, we analyze the random shuffling scheme that preserves the clients' privacy. Finally, we evaluate the performance of the proposed learning scheme via experiments on an image classification task to show its effectiveness.

==> note.txt <==
Major modification:
1. Add Github link in final version: https://github.com/wfwf10/Feature-based-Federated-Transfer-Learning
2. Use new VGG16 graph (2*4096 blue, 2*4096 yellow)

Minor modification:
3. n^y_(a,b) including (15)
4. learning rate is $10^{-2}$
5. label privacy: batch of all samples from one client
6. FedAvg 5): alpha not divided by K_u
